Hiding Behind Machines: When Blame Is Shifted to Artificial Agents

The transfer of tasks with sometimes far-reaching moral implications to autonomous systems raises a number of ethical questions. In addition to fundamental questions about the moral agency of these systems, behavioral issues arise. This article focuses on the responsibility of agents who decide on our behalf. We investigate the empirically accessible question of whether the production of moral outcomes by an agent is systematically judged differently when the agent is artificial and not human. The results of a laboratory experiment suggest that decision-makers can actually rid themselves of guilt more easily by delegating to machines than by delegating to other people. Our results imply that the availability of artificial agents could provide stronger incentives for decision makers to delegate morally sensitive decisions.

==> Zahlen_Statistik.txt <==
Self Assesment

ma_del_sa.mean()
Out[103]: 6.024390243902439

ma_non_del_sa.mean()
Out[104]: 4.3125

hu_del_sa.mean()
Out[105]: 4.942857142857143

hu_non_del_sa.mean()
Out[106]: 4.219512195121951

_________________________________________________________________________________




Regressionen:

HU:

OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.085
Model:                            OLS   Adj. R-squared:                  0.047
Method:                 Least Squares   F-statistic:                     2.242
Date:                Tue, 14 Apr 2020   Prob (F-statistic):             0.0907
Time:                        11:46:30   Log-Likelihood:                -136.95
No. Observations:                  76   AIC:                             281.9
Df Residuals:                      72   BIC:                             291.2
Df Model:                           3                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
Intercept      7.3146      1.435      5.099      0.000       4.455      10.174
x1            -0.2531      0.209     -1.209      0.231      -0.671       0.164
x2            -1.4591      0.870     -1.677      0.098      -3.194       0.276
x3             0.1111      0.131      0.850      0.398      -0.149       0.372
==============================================================================
Omnibus:                        0.566   Durbin-Watson:                   2.165
Prob(Omnibus):                  0.754   Jarque-Bera (JB):                0.200
Skew:                           0.097   Prob(JB):                        0.905
Kurtosis:                       3.160   Cond. No.                         119.
==============================================================================

MA:

                            OLS Regression Results                            
==============================================================================
Dep. Variable:                   y_ma   R-squared:                       0.178
Model:                            OLS   Adj. R-squared:                  0.142
Method:                 Least Squares   F-statistic:                     4.980
Date:                Tue, 14 Apr 2020   Prob (F-statistic):            0.00347
Time:                        11:52:54   Log-Likelihood:                -152.64
No. Observations:                  73   AIC:                             313.3
Df Residuals:                      69   BIC:                             322.4
Df Model:                           3                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
Intercept     10.0059      1.871      5.347      0.000       6.272      13.739
x1_ma         -0.3797      0.294     -1.291      0.201      -0.966       0.207
x2_ma         -2.8789      1.155     -2.493      0.015      -5.182      -0.576
x3_ma          0.1959      0.186      1.055      0.295      -0.174       0.566
==============================================================================
Omnibus:                        3.235   Durbin-Watson:                   1.966
Prob(Omnibus):                  0.198   Jarque-Bera (JB):                2.600
Skew:                           0.451   Prob(JB):                        0.272
Kurtosis:                       3.200   Cond. No.                         104.
==============================================================================

_________________________________________________________________________________


